Towards a Skill- And Ability-Based Development Process for Self-Aware Automated Road Vehicles

The development of fully automated vehicles imposes new challenges in the development process and during the operation of such vehicles. As traditional design methods are not sufficient to account for the huge variety of scenarios which will be encountered by (fully) automated vehicles, approaches for designing safe systems must be extended in order to allow for an ISO~26262 compliant development process. During operation of vehicles implementing SAE Levels 3+ safe behavior must always be guaranteed, as the human driver is not or not immediately available as a fall-back. Thus, the vehicle must be aware of its current performance and remaining abilities at all times. In this paper we combine insights from two research projects for showing how a skill- and ability-based approach can provide a basis for the development phase and operation of self-aware automated road vehicles.

==> bilder/followmode.tikz <==
\definecolor{main}{rgb}{0.7, 0.7, 0.7} 
\definecolor{sub}{rgb}{0.6, .78, .91} 
\definecolor{sensor}{rgb}{.0, .5, 1} 
\definecolor{actuator}{rgb}{0.8, 0.2, 0.2} 
\definecolor{sense}{rgb}{0, .9, .68} 
\definecolor{plan}{rgb}{0.4, .85, 1} 
\definecolor{act}{rgb}{1, 0.7, 0} 
\definecolor{behavior}{rgb}{1, 1, .0} 
\definecolor{hmi}{rgb}{0.5, .8, .68} 
 
 
\tikzstyle{ability} = [fill=sub,minimum height=40.0pt, minimum width=80.0pt, at={(289pt,-118.5pt)}, draw, line width=1.0pt, align=center, text width=70, font=\sf, shape=rectangle, rounded corners] 
\tikzstyle{sub} = [ability, fill=sub] 
\tikzstyle{sensor} = [ability, fill=sensor] 
\tikzstyle{hmi} = [ability, fill=hmi] 
\tikzstyle{function} = [ability, fill=main] 
\tikzstyle{actuator} = [ability, fill=actuator] 
\tikzstyle{border} =  [fill=white,fill opacity=0,minimum height=45.0pt, minimum width=85.0pt, at={(289pt,-118.5pt)}, draw=red, line width=1.0pt, shape=rectangle, rounded corners] 

\tikzstyle{sense} = [ability, fill=sense] 
\tikzstyle{plan} = [ability, fill=plan] 
\tikzstyle{act} = [ability, fill=act] 
\tikzstyle{main} = [ability, fill=main] 
\tikzstyle{behavior} = [ability, fill=behavior] 

\tikzstyle{ability_edge} = [very thick, -stealth'] 
%yed2tikz version:1.0.0
%define color 
\definecolor{CE8EEF7}{HTML}{E8EEF7}
\definecolor{C000000}{HTML}{000000}
\definecolor{CCCFF00}{HTML}{CCFF00}

\begin{tikzpicture}
\begin{scope}[yshift=8.4em]
	\node (n0) [sensor, at={(176.89375pt,-298.4pt)}, ] {Radar};
	\node (n1) [sensor, at={(293.49375pt,-298.4pt)}, ] {Camera};
	\node (n2) [actuator, at={(759.89375pt,-298.4pt)}, ] {Steering system};
	\node (n3) [actuator, at={(643.29375pt,-298.4pt)}, ] {Powertrain};
	\node (n4) [actuator, at={(526.69375pt,-298.4pt)}, ] {Brake system};
	\node (n5) [sensor, at={(410.09375pt,-298.4pt)}, ] {Inertial sensors};
	\node (b1) [border, at={(293.49375pt,-298.4pt)}] {};
\end{scope}
\begin{scope}[yshift=6.5em]
	\node (n6) [act, at={(759.89375pt,-227.2pt)}, ] {Yaw};
	\node (n7) [act, at={(643.29375pt,-227.2pt)}, ] {Accelerate};
	\node (n8) [act, at={(526.69375pt,-227.2pt)}, ] {Decelarate};
	\node (n9) [sense, at={(410.09375pt,-227.2pt)}, ] {Estimate motion};
	\node (n10) [sense, at={(293.49375pt,-227.2pt)}, ] {Perceive \\hard shoulder marking};
	\node (b4) [border, at={(293.49375pt,-227.2pt)} ] {};
\end{scope}
\begin{scope}[yshift=5em]
	\node (n11) [sense, at={(176.89375pt,-159.35pt)}, ] {Perceive\\ movable objects};
	\node (n14) [plan, at={(293.49375pt,-159.35pt)}, font=\sf] {Estimate angle \& distance to marking};
	\node (b4) [border, at={(293.49375pt,-159.35pt)} ] {};
\end{scope}
\begin{scope}[yshift=4em]
	\node (n15) [plan, at={(176.89375pt,-91.5pt)}, ] {Select \\ target object};
	\node (n12) [act, at={(759.89375pt,-91.5pt)}, ] {Control lateral dynamics};
	\node (n13) [act, at={(526.69375pt,-91.5pt)}, ] {Control longitudinal dynamics};
	\node (b4) [border, at={(759.89375pt,-91.5pt)}, ] {};
\end{scope}

\begin{scope}[yshift=2.5em]
	\node (n16) [behavior, at={(643.29375pt,-27pt)}, ] {Follow hard shoulder};
	\node (n17) [behavior, at={(293.49375pt,-27pt)}, ] {Keep \\ distance to leading vehicle};
	\node (b5) [border, at={(643.29375pt,-27pt)},] {};
\end{scope}
\node (n18) [main, at={(468.39375pt,36.7pt)},] {Follow mode};
\node (b6) [border, at={(468.39375pt,36.7pt)},] {};
\node [line width=1.0pt,rectangle,fill=white,draw=red,fill opacity=0.1, rounded corners,minimum height=45.0pt, minimum width=85.0pt, at={(468.39375pt,36.7pt)}]{Hello};

\path [-stealth',draw, line width=1.0pt, ] (n18) -- (n17);
\path [-stealth',draw, line width=1.0pt, ] (n18) -- (n16);
\path [-stealth',draw, line width=1.0pt, ] (n17) -- (n15);
\path [-stealth',draw, line width=1.0pt, ] (n17) -- (n13);
\path [-stealth',draw, line width=1.0pt, ] (n14) -- (n10);
\path [-stealth',draw, line width=1.0pt, ] (n10) -- (n1);
\path [-stealth',draw, line width=1.0pt, ] (n15) -- (n11);
\path [-stealth',draw, line width=1.0pt, ] (n11) -- (n0);
\path [-stealth',draw, line width=1.0pt, ] (n11) -- (n1.north west);
\path [-stealth',draw, line width=1.0pt, ] (n9) -- (n5);
\path [-stealth',draw, line width=1.0pt, ] (n8) -- (n4);
\path [-stealth',draw, line width=1.0pt, ] (n8) -- (n3);
\path [-stealth',draw, line width=1.0pt, ] (n7) -- (n3);
\path [-stealth',draw, line width=1.0pt, ] (n6) -- (n2);
\path [-stealth',draw, line width=1.0pt, ] (n12) -- (n6);
\path [-stealth',draw, line width=1.0pt, ] (n13) -- (n7);
\path [-stealth',draw, line width=1.0pt, ] (n13) -- (n8);
\path [-stealth',draw, line width=1.0pt, ] (n13) -- (n9);
\path [-stealth',draw, line width=1.0pt, ] (n16) -- (n13);
\path [-stealth',draw, line width=1.0pt, ] (n16) -- (n12);
\path [-stealth',draw, line width=1.0pt, ] (n12) -- (n14);

\end{tikzpicture}


==> bilder/ontology.tikz <==
\tikzstyle{myblock} = [rectangle, rounded corners=1pt]%
\definecolor{shadedGray}{RGB}{30,30,30}
\begin{tikzpicture}[>=latex,line join=bevel,]
%%
  \node (Ability) at (52.5bp,55.0bp) [draw,ellipse,myblock, shadedGray] {Ability};
  \node (SWComponent) at (5.0bp,125.0bp) [draw,ellipse,myblock, shadedGray] {SWComponent};
  \node (AbilityCategory) at (70.0bp,-35.0bp) [draw,ellipse,myblock, shadedGray] {AbilityCategory};
  \node (AbilityType) at (-35.0bp,-5.0bp) [draw,ellipse,myblock, shadedGray] {AbilityType};
  \node (PerformanceLevel) at (142.0bp,135.0bp) [draw,ellipse,myblock, shadedGray] {PerformanceLevel};
  \node (String) at (146.5bp,25.0bp) [draw,ellipse,myblock, shadedGray] {String};
  \node (PerformanceMetric) at (263.0bp,55.0bp) [draw,ellipse,myblock, shadedGray] {PerformanceMetric};
  \node (MetricCategory) at (346.5bp,115.0bp) [draw,ellipse,myblock, shadedGray] {MetricCategory};
  \node (MetricType) at (236.5bp,-5.0bp) [draw,ellipse,myblock, shadedGray] {MetricType};
  \node (MetricHistory) at (236.5bp,115.0bp) [draw,ellipse,myblock, shadedGray] {MetricHistory};
  \node (ComposedMetric) at (335.0bp,-35.0bp) [draw,ellipse,myblock, shadedGray] {ComposedMetric};
  \node (AtomicMetric) at (190.0bp,-42.0bp) [draw,ellipse,myblock, shadedGray] {AtomicMetric};
  %
  \draw [dashed,->] (Ability) -- node[below,fill=white] {\small hasAbilityCategory} (AbilityCategory);
  \draw [dashed,->] (PerformanceMetric) to [out=20,in=-110,loop,looseness=1] node[xshift=0.5cm,fill=white] {\small hasMetricCategory} (MetricCategory);
  \draw [dashed,->] (Ability) to [out=20,in=170,loop,looseness=1] node[fill=white] {\small hasPerformanceMetric} (PerformanceMetric);
  \draw [dashed,->] (Ability) to [out=45,in=-150,loop,looseness=1] node[xshift=0.5cm,fill=white] {\small hasPerformanceLevel} (PerformanceLevel);
  \draw [dashed,->] (Ability) -- node[xshift=-0.2cm,fill=white] {\small hasAbilityType} (AbilityType);
  \draw [dashed,->] (Ability) to [out=120,in=-50,loop,looseness=1] node[xshift=-0.85cm,fill=white] {\small hasSWComponent} (SWComponent);
  \draw [dashed,<-] (MetricType) to [out=-130,in=30,loop,looseness=1] node[xshift=-0.3cm,yshift=0.1cm,fill=white] {\small isA} (AtomicMetric);
  \draw [dashed,->] (PerformanceMetric) -- node[fill=white] {\small hasMetricType} (MetricType);
  \draw [dashed,<-] (MetricType) to [out=-0,in=145,loop,looseness=1] node[fill=white] {\small isA} (ComposedMetric);
  \draw [dashed,->] (PerformanceMetric) edge [bend left] node[above,fill=white] {\small hasMetricHistory} (MetricHistory);
  \draw [dashed,->] (ComposedMetric) edge [bend right] node[xshift=1cm,fill=white] {\small isComposedFrom} (PerformanceMetric);
  \draw [dashed,->] (PerformanceMetric) to node[yshift=0.1cm,xshift=-0.1cm,fill=white] {\small hasName} (String);
  \draw [dashed,->] (Ability) -- node[yshift=0.1cm,fill=white] {\small hasName} (String);
   \draw [dashed,->] (Ability.north west) to [out=140,in=200,loop,looseness=8.8] node[left,xshift=0.5cm,fill=white] {\small hasDependencyOn} (Ability.south west);
%
\end{tikzpicture}


